Study of Collins Asymmetries at BaBar

Transversity distribution describes the quark transverse polarization inside a transversely polarized nucleon. It is the less known leading-twist piece of the QCD description of the partonic structure of the nucleon. Transversity can be extracted from semi-inclusive deep inelastic scattering (SIDIS) where, however, it couples to a new, unknown fragmentation function, called Collins function. We present the preliminary results of the measurement of the azimuthal asymmetries in the process e^+e^- -> qqbar -> pi pi X, where the two pions are produced in opposite hemispheres. These preliminary results are based on a data sample of about 45 fb^{-1}, collected by the BABAR experiment at a center-of-mass energy of 10.54 GeV, and are compared with the Belle measurements.

==> summary.txt <==
\\
Title: Study of Collins Asymmetries at BaBar
Authors: I. Garzia (for the BABAR Collaboration)
Comments: 6 pages, 4 postscript figues, contributed to the Proceedings of Transversity 2011
Report-no: BABAR-TALK-11/78
\\
Transversity distribution describes the quark transverse polarization inside a transversely polarized nucleon. 
It is the less known  leading-twist piece of the QCD description of the partonic structure of the nucleon.
Transversity can be extracted from semi-inclusive deep inelastic scattering (SIDIS) where, however,
it couples to a new, unknown fragmentation function, called Collins function.
We present the preliminary results of the measurement of the azimuthal 
asymmetries in the process 
e^+e^- -> qqbar -> pi pi X,
where the two pions are produced in opposite hemispheres.
These preliminary results are based on a data sample of
about 45 fb^{-1}, collected 
by the BABAR experiment at a center-of-mass energy of 10.54 GeV, and
are compared with the Belle measurements.
\\

